On CNF Conversion for SAT and SMT Enumeration

Modern SAT and SMT solvers are designed to handle problems expressed in Conjunctive Normal Form (CNF) so that non-CNF problems must be CNF-ized upfront, typically by using variants of either Tseitin or Plaisted and Greenbaum transformations. When passing from plain solving to enumeration, however, the capability of producing partial satisfying assignments that are as small as possible becomes crucial, which raises the question of whether such CNF encodings are also effective for enumeration. In this paper, we investigate both theoretically and empirically the effectiveness of CNF conversions for SAT and SMT enumeration. On the negative side, we show that: (i) Tseitin transformation prevents the solver from producing short partial assignments, thus seriously affecting the effectiveness of enumeration; (ii) Plaisted and Greenbaum transformation overcomes this problem only in part. On the positive side, we prove theoretically and we show empirically that combining Plaisted and Greenbaum transformation with NNF preprocessing upfront -- which is typically not used in solving -- can fully overcome the problem and can drastically reduce both the number of partial assignments and the execution time.

==> plots/d4/counting/timeouts.txt <==
Timeouts:
mode        LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                               
aig          50           67            68
iscas85       0            0             4
syn-bool      0            0             0

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
aig           89            89             89
iscas85      250           250            250
syn-bool     300           300            300

==> plots/d4/enum/timeouts.txt <==
Timeouts:
mode        LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                               
aig          76           76            76
iscas85      15           16            27
syn-bool      0            0             0

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
aig           89            89             89
iscas85      250           250            250
syn-bool     300           300            300

==> plots/msat-sat/bool/timeouts.txt <==
Timeouts:
mode        LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                               
aig           0            0             1
iscas85       0            0             0
syn-bool      0            0             0

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
aig           89            89             89
iscas85      250           250            250
syn-bool     300           300            300

==> plots/msat-sat/lra/timeouts.txt <==
Timeouts:
mode        LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                               
syn-lra       0            0             0
wmi           0            0             0

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
syn-lra      300           300            300
wmi           40            40             40

==> plots/msat/bool/no-rep/timeouts.txt <==
Timeouts:
mode         LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                                
aig           79           74            71
iscas85       44           44            27
syn-bool     151           84            20

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
aig           89            89             89
iscas85      250           250            250
syn-bool     300           300            300

==> plots/msat/bool/rep/timeouts.txt <==
Timeouts:
mode        LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                               
aig          78           60            51
iscas85      28           18             0
syn-bool     88           48             0

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
aig           89            89             89
iscas85      236           225            225
syn-bool     300           300            300

==> plots/msat/lra/no-rep/timeouts.txt <==
Timeouts:
mode         LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                                
syn-lra      155           80            48
wmi           23           23             9

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
syn-lra      300           300            300
wmi           40            40             40

==> plots/msat/lra/rep/timeouts.txt <==
Timeouts:
mode         LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                                
syn-lra      152           74             7
wmi           23           23             9

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
syn-lra      300           300            300
wmi           40            40             40

==> plots/tabularallsat/timeouts.txt <==
Timeouts:
mode        LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                               
aig          77           67            47
iscas85      17           11             3
syn-bool      0            0             0

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
aig           89            89             89
iscas85      250           250            250
syn-bool     300           300            300

==> plots/tabularallsmt/timeouts.txt <==
Timeouts:
mode         LAB LABELNEG_POL NNF_MUTEX_POL
problem_set                                
syn-lra      147           92            73
wmi           24           24            23

Total problems:
mode         LAB  LABELNEG_POL  NNF_MUTEX_POL
problem_set                                  
syn-lra      300           300            300
wmi           40            40             40
